Short-Range IAM Operations to Overcome Access Gaps Around Bologna Airport

We study Innovative Air Mobility (IAM) as a dedicated hub feeder and dispersal service for Bologna Guglielmo Marconi Airport (BLQ), addressing short-range airport-to-airport connectivity where scheduled fixed-wing services are inefficient and surface access is time-consuming. Demand is generated directly from BLQ's flight timetable via a staggered rolling-window model: arriving passengers become IAM-eligible after a 20-minute buffer (a baseline 70% ''staying'' share is considered and distributed across nearby airports using a gravity model), while feeder demand for departures is timestamped backward by IAM travel time plus a 2-hour pre-flight buffer. We build an IAM-only time-expanded network (airports as vertiports) and solve two sequential subproblems: passenger routing with A* to reveal edge-level demand pressure, followed by fleet dispatch with dynamic programming to schedule a finite IAM fleet. Using OAG schedules for 5 May 2024, we simulate 09:00-17:00 with a 50-vehicle fleet (10 seats, 30 m/s) and 5-minute windows. Results show large travel-time advantages versus rail for many links (e.g., BLQ-Il Ciocco: 46 min IAM vs. 237-294 min by train), while a few pairs remain competitive for rail (e.g., BLQ-Florence). Sensitivity to IAM speed and staying share quantifies how technology and adoption shape feasible coverage, timing feasibility, and hub accessibility, demonstrating the potential of IAM to strengthen BLQ's regional reach without altering airline schedules.

==> data/buffer.csv <==
buffer,satisfaction
1800,0.9237
3600,0.9744
7200,0.9383
10800,0.8916
14400,0.8832

==> data/flights.csv <==
buffer,flights
30,25
60,28
120,28
180,32
240,30

==> data/speed.csv <==
speed,satisfaction
10,0.4049
15,0.6937
20,0.8530
25,0.8900
30,0.9342
35,0.9918
40,0.9938
45,0.9969
50,0.9969

==> data/staying.csv <==
staying,satisfaction
0.5,0.9479
0.6,0.9437
0.7,0.9383
0.8,0.9393
0.9,0.9340
